Deep diving off the `Cosmic Cliffs': previously hidden outflows in NGC 3324 revealed by JWST

We present a detailed analysis of the protostellar outflow activity in the massive star-forming region NGC 3324, as revealed by new Early Release Observations (ERO) from the James Webb Space Telescope (JWST). Emission from numerous outflows is revealed in narrow-band images of hydrogen Paschen-$\alpha$ (Pa-$\alpha$) and molecular hydrogen. In particular, we report the discovery of 24 previously unknown outflows based on their H$_2$ emission. We find three candidate driving sources for these H$_2$ flows in published catalogs of young stellar objects (YSOs) and we identify 15 IR point sources in the new JWST images as potential driving protostars. We also identify several Herbig-Haro (HH) objects in Pa-$\alpha$ images from JWST; most are confirmed as jets based on their proper motions measured in a comparison with previous Hubble Space Telescope (HST) H$\alpha$ images. This confirmed all previous HST-identified HH jets and candidate jets, and revealed 7 new HH objects. The unprecedented capabilities of JWST allow the direct comparison of atomic and molecular outflow components at comparable angular resolution. Future observations will allow quantitative analysis of the excitation, mass-loss rates, and velocities of these new flows. As a relatively modest region of massive star formation (larger than Orion but smaller than starburst clusters), NGC 3324 offers a preview of what star formation studies with JWST may provide.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
